Detecting Layout Templates in Complex Multiregion Files

Spreadsheets are among the most commonly used file formats for data management, distribution, and analysis. Their widespread employment makes it easy to gather large collections of data, but their flexible canvas-based structure makes automated analysis difficult without heavy preparation. One of the common problems that practitioners face is the presence of multiple, independent regions in a single spreadsheet, possibly separated by repeated empty cells. We define such files as "multiregion" files. In collections of various spreadsheets, we can observe that some share the same layout. We present the Mondrian approach to automatically identify layout templates across multiple files and systematically extract the corresponding regions. Our approach is composed of three phases: first, each file is rendered as an image and inspected for elements that could form regions; then, using a clustering algorithm, the identified elements are grouped to form regions; finally, every file layout is represented as a graph and compared with others to find layout templates. We compare our method to state-of-the-art table recognition algorithms on two corpora of real-world enterprise spreadsheets. Our approach shows the best performances in detecting reliable region boundaries within each file and can correctly identify recurring layouts across files.

==> figure/chap4/enron_24559.csv <==
,ECONOMIC CALCULATOR FOR FIRM VERSUS NON-FIRM PURCHASE,,,,,,,,,,,,,,,,,
,,,Current Hour =,14,,,Next Hour =,15,,,,,,PV,,,,
,,,Enter Local Generation Avail:,529,,,Projected Control Area Load:,840,,Local Avail.,529,,,IID,80,,,
,,,Enter Remote Generation:,581,,,PNM Contingent:,41,,Gen.,397,,,real/time,80,,,
,,,Firm Purchases into EPE:,25,,,TNP Firm:,25,,UnLoaded,132,,,net/pre,-75,,,
,,,Non-Firm Purchases into EPE:,0,,,IID Firm + Contingent:,150,,,,,,Tep/exc,300,,,
,,,SPS Firm:,0,,,Firm Sales:,0,,103,Local,529,,iso,0,,,
,,,Reserves:,0,,,Non-Firm Sales:,0,-load,50,Copper,69,,,385,,,
,,,Total Generation for Load:,1135,,,Total Load Next Hour:,1056,,53,,598,,(If total goes over 600 EPE has to wheel back),,,,
,,,,,,,,,,,,,,,,,,
,,,Enter Total Spin Required:,78,,,PNM Contract:,46,(Contingent upon units 7 & 8 number automatically feeds from the calculation tab),,,,,,,,,
,,,Spin Required:,39,,,IID Firm Contract:,100,,,,Enter Blue Numbers,,,,,,
,,,Non-Spin Required:,39,,,TNP Contract:,25,,,,,,,,,,
,,,Spin Required + Regulating Margin:,69,,,SPS Contract:,100,Lambda  =,47.74,,,,Spin from Ramp rates,,,,
,,,,,,,,,System avg.  =,25.7,,,,,,,,
,,,*Amount of Spin:,79,,Weighted Avg. Purchase Power Calculator,,,,,,,,Output,Highs',Spin,RR,unloaded
,,,Amount of Non-Spin:,50,,,,MWH,$/MWH,,,,Unit  1,50,80,30,3,30
,,,Total Spin:,129,,,Firm Block 1:,0,0,0,,,2,70,82,12,4.5,12
,,,Spin Available/(Deficient):,40,,,Firm Block 2:,0,0,0,,,3,0,0,0,5.1,0
,,,Enter Firm Price:,0,,,Firm Block 3:,0,0,0,,,GT1,0,0,0,10,0
,,,Enter Non-Firm Price:,0,,,Firm Block 4:,0,0,0,,,GT2,0,0,0,10,0
,,,,,,,Firm Block 5:,0,0,0,,,GT1S,0,0,0,3.33,0
,,,MWH of Firm Avail./(Deficient):,40,,,Total:,0,NA,0,0,,GT2S,0,0,0,3.6,0
,,,Total Cost of Firm:,0,,,,MWH,$/MWH,,,,NM4,148,214,36,3.6,66
,,,MWH of Non-Firm Avail./(Deficient):,40,,,Non-Firm Block 1:,0,0,0,,,Copper,0,0,0,10,0
,,,Total Cost of Non-Firm:,0,,,Non-Firm Block 2:,0,0,0,,,6,0,0,0,2,0
,,,,,,,Non-Firm Block 3:,0,0,0,,,7,33,33,0,2.1,0
,,,,,,,Non-Firm Block 4:,0,0,0,,,8,96,120,10,1,24
,,,,,,,Non-Firm Block 5:,0,0,0,,,Total,397,529,88,,132
,,,,,,,Total:,0,NA,0,0,,FC,49,108,,,
,,,,,popopokpkpo,,,,,,,,PV,532,581,,Lost Gen.,44
,NOTE: ,* ACTUAL SPIN SHOW MAY BE LESS SINCE UNIT RAMP RATES ARE NOT CONSIDERED.,,,,,,,,0,,,,581,689,,,


==> figure/chap4/sample.csv <==
,ECONOMIC CALCULATOR FOR FIRM VERSUS NON-FIRM PURCHASE,,,,,,,,,,,,,,,,,
,,,Current Hour =,14,,,Next Hour =,15,,,,,,PV,,,,
,,,Enter Local Generation Avail:,529,,,Projected Control Area Load:,840,,Local Avail.,529,,,IID,80,,,
,,,Enter Remote Generation:,581,,,PNM Contingent:,41,,Gen.,397,,,real/time,80,,,
,,,Firm Purchases into EPE:,25,,,TNP Firm:,25,,UnLoaded,132,,,net/pre,-75,,,
,,,Non-Firm Purchases into EPE:,0,,,IID Firm + Contingent:,150,,,,,,Tep/exc,300,,,
,,,SPS Firm:,0,,,Firm Sales:,0,,103,Local,529,,iso,0,,,
,,,Reserves:,0,,,Non-Firm Sales:,0,-load,50,Copper,69,,,385,,,
,,,Total Generation for Load:,1135,,,Total Load Next Hour:,1056,,53,,598,,(If total goes over 600 EPE has to wheel back),,,,
,,,,,,,,,,,,,,,,,,
,,,Enter Total Spin Required:,78,,,PNM Contract:,46,(Contingent upon units 7 & 8 number automatically feeds from the calculation tab),,,,,,,,,
,,,Spin Required:,39,,,IID Firm Contract:,100,,,,Enter Blue Numbers,,,,,,
,,,Non-Spin Required:,39,,,TNP Contract:,25,,,,,,,,,,
,,,Spin Required + Regulating Margin:,69,,,SPS Contract:,100,Lambda  =,47.74,,,,Spin from Ramp rates,,,,
,,,,,,,,,System avg.  =,25.7,,,,,,,,
,,,*Amount of Spin:,79,,Weighted Avg. Purchase Power Calculator,,,,,,,,Output,Highs',Spin,RR,unloaded
,,,Amount of Non-Spin:,50,,,,MWH,$/MWH,,,,Unit  1,50,80,30,3,30
,,,Total Spin:,129,,,Firm Block 1:,0,0,0,,,2,70,82,12,4.5,12
,,,Spin Available/(Deficient):,40,,,Firm Block 2:,0,0,0,,,3,0,0,0,5.1,0
,,,Enter Firm Price:,0,,,Firm Block 3:,0,0,0,,,GT1,0,0,0,10,0
,,,Enter Non-Firm Price:,0,,,Firm Block 4:,0,0,0,,,GT2,0,0,0,10,0
,,,,,,,Firm Block 5:,0,0,0,,,GT1S,0,0,0,3.33,0
,,,MWH of Firm Avail./(Deficient):,40,,,Total:,0,NA,0,0,,GT2S,0,0,0,3.6,0
,,,Total Cost of Firm:,0,,,,MWH,$/MWH,,,,NM4,148,214,36,3.6,66
,,,MWH of Non-Firm Avail./(Deficient):,40,,,Non-Firm Block 1:,0,0,0,,,Copper,0,0,0,10,0
,,,Total Cost of Non-Firm:,0,,,Non-Firm Block 2:,0,0,0,,,6,0,0,0,2,0
,,,,,,,Non-Firm Block 3:,0,0,0,,,7,33,33,0,2.1,0
,,,,,,,Non-Firm Block 4:,0,0,0,,,8,96,120,10,1,24
,,,,,,,Non-Firm Block 5:,0,0,0,,,Total,397,529,88,,132
,,,,,,,Total:,0,NA,0,0,,FC,49,108,,,
,,,,,popopokpkpo,,,,,,,,PV,532,581,,Lost Gen.,44
popopokpkpo,NOTE: ,* ACTUAL SPIN SHOW MAY BE LESS SINCE UNIT RAMP RATES ARE NOT CONSIDERED.,,,,,,,,0,,,,581,689,,,

